SN 1054 as a Pulsar-Driven Supernova: Implications for the Crab Pulsar and Remnant Evolution

One of the most studied objects in astronomy, the Crab Nebula, is the remnant of the historical supernova SN 1054. Historical observations of the supernova imply a typical supernova luminosity, but contemporary observations of the remnant imply a low explosion energy and low ejecta kinetic energy. These observations are incompatible with a standard $^{56}$Ni-powered supernova, hinting at an an alternate power source such as circumstellar interaction or a central engine. We examine SN 1054 using a pulsar-driven supernova model, similar to those used for superluminous supernovae. The model can reproduce the luminosity and velocity of SN 1054 for an initial spin period of $\sim$ 14 ms and an initial dipole magnetic field of 10$^{14-15}$ G. We discuss the implications of these results, including the evolution of the Crab pulsar, the evolution of the remnant structure, formation of filaments, and limits on freely expanding ejecta. We discuss how our model could be tested further through potential light echo photometry and spectroscopy, as well as the modern analogues of SN 1054.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> type1cm.txt <==

    type1cm  package for LaTeX
    ==========================
                                 Copyright 1997 2002 David Carlisle



 All the files in this directory, and the LaTeX packages
 that can be extracted from the source files in this directory
 may be redistributed and/or modified under the terms
 of the LaTeX Project Public License Distributed from CTAN
 archives in directory macros/latex/base/lppl.txt; either
 version 1 of the License, or (at your option) any later version.

 David Carlisle  david@dcarlisle.demon.co.uk




LaTeX separates its internal notion of font specification
from the external fonts available on the system by means of
`Font Shape Specifications', that are normally held in 
`Font Descriptor' (fd) files.

The fd files that come with LaTeX that refer to the standard
Computer Modern set (and the related AMS set) are based on
the classical bitmap fonts which are available in `magstep'
sizes only. For instance The specification of the main roman font is
  \DeclareFontShape{OT1}{cmr}{m}{n}
   {  <5> <6> <7> <8> <9> <10> <12> gen * cmr
      <10.95> cmr10
      <14.4>  cmr12
      <17.28><20.74><24.88>cmr17}{}
which says for instance that no font is available at 10.5pt (LaTeX
will substitute the nearest available size if you ask for this)
and similarly the font is not available at all above 25pt.

Such restrictions are essential with bitmap fonts to save generating
huge numbers of bitmaps for any size that might be requested, however
with scalable versions of the fonts these restrictions are not really 
needed. For instance the equivalent definition defined here is:
\DeclareFontShape{OT1}{cmr}{m}{n}{
        <-6>    cmr5
        <6-7>   cmr6
        <7-8>   cmr7
        <8-9>   cmr8
        <9-10>  cmr9
        <10-12> cmr10
        <12-17> cmr12
        <17->   cmr17
      }{}

which means that you can (Although some may consider it bad style)
go \fontsize{10.7pt}{12pt}\selectfont and be given a suitably scaled
version of cmr10 and a baseline setting of 12pt. Similarly if you really
want, you can go \fontsize{2cm}{2.5cm}\selectfont and use cmr17 scaled
to 2cm height for a special display context.

**** Warning****
If you use this setup and produce dvi files using these sizes, be very
careful if you give the dvi files so created to someone using classical
bitmap versions of the cm fonts. Depending on how their system is set up
they will either not be able to print the file at all, as they will not
have the fonts at the corrrect sizes, or the system will make all these
strange sizes `on demand' and fill the disk with bitmaps.
****************

So the default way of using this package is as a LaTeX package file.
Install type1cm.sty as described below and then just add
\usepackage{type1cm}
to your document. This will override the definitions for all the fonts
and so the standard fd files are not used.
The disadvantage of this method is all the definitions are then loaded
into memory, even for fonts you don't use in the document. (However
only the size specifications are so loaded, not the fonts themselves).
However the advantage is that you can always choose not to specify 
\usepackage{type1cm} and so use the same font sizes (and get the
same line and page breaks) as everyone else.

Alternatively you may use this package to produce a set of fd
files that *replace* the standard files (such as ot1cmr.fd)
You will then need to remake the LaTeX format by running initex on
latex.ltx (as some fd files are loaded into the format). Then you
will not need to use \usepackage. All your documents will have the
freedom of scalable font choices.

       INSTALLATION INSTRUCTIONS
       ==========================

The installation is controlled by the file type1cm.ins which you may
edit in two places.


1) If you have not got the AMS Font set available in scalable form
   remove the `%' from the line           %\def\ams{}
   This will cause a more restricted font specification to be used.

   If you have an extended AMS font set available in scalable form
   (msam6, msam8 and msam9 in addition to msam5, msam7 and msam10)
   then remove the `%' from the line      %\def\ams{ams,extra}


2) If after reading the warning above you decide to make a set of fd 
   files, remove the `%'from the line     %\makefdtrue
  

Then run tex (or latex) on the file type1cm.ins and a package file
type1cm.sty (and perhaps a set of fd files) will be produced
which you should place in a directory where TeX looks for input files.

=========================================================================

Small technical note about the Font Shape specifications used.
I consistantly specified that given a requested size, the largest
available font size smaller than the requested size should be used
and then enlarged to the requested size. The exception being sizes
smaller than the smallest available font, which use a reduced version
of that font. The rationale for this is that enlarging a small font
typically produces a rather `fat' font, but something readable, whereas
shrinking a font may produce something unreadable quite quickly

So for msam (if `extra' is not specified) I used:

\DeclareFontShape{U}{msa}{m}{n}{
        <-7>    msam5 
        <7-10>  msam7
        <10->   msam10
        }{}

That is sizes strictly below 7pt use msam5, 7pt to (less than) 10pt
use msam7 and sizes 10pt and above use msam10.

This differs from the Specification that the AMS use for the scalable
AMS fonts (used by the psfonts option to the amsfonts package)
They use

\DeclareFontShape{U}{msa}{m}{n}{
       <-6>      msam5 
       <6-8>     msam7 
       <8->      msam10
  }{}

This has the advantage of minimising the scaling used, so for instance
a 9pt request is satisfied by msam7 scaled up to 9 by this package, but
by msam10 scaled down to 9 by the AMS package.

In practice this is not likely to make a difference that anyone notices,
but it could in principle affect line breaks etc, so I thought that
I would mention it here.



[1997/01/27 v0.02 BlueSky/Y&Y Type1 CM font definitions (DPC)]
  Possibly first public release? Maybe there was a 0.01..

[2002/04/01 v0.03 BlueSky/Y&Y Type1 CM font definitions (DPC)]
  cmdunhill hasn't worked since the beginning: \hypenchar
                                                   ^
  Reported by Brian Mays via the Debian bug tracking system.
  Also, made distribution conditions LPPL (previously unspecified)

